High-order Finite Element--Integral Equation Coupling on Embedded Meshes

This paper presents a high-order method for solving an interface problem for the Poisson equation on embedded meshes through a coupled finite element and integral equation approach. The method is capable of handling homogeneous or inhomogeneous jump conditions without modification and retains high-order convergence close to the embedded interface. We present finite element-integral equation (FE-IE) formulations for interior, exterior, and interface problems. The treatments of the exterior and interface problems are new. The resulting linear systems are solved through an iterative approach exploiting the second-kind nature of the IE operator combined with algebraic multigrid preconditioning for the FE part. Assuming smooth continuations of coefficients and right-hand-side data, we show error analysis supporting high-order accuracy. Numerical evidence further supports our claims of efficiency and high-order accuracy for smooth data.

==> drop-curve.dat <==
-0.425000 -0.000000
-0.398301 -0.041506
-0.371628 -0.082052
-0.345008 -0.121521
-0.318467 -0.159802
-0.292031 -0.196790
-0.265726 -0.232384
-0.239578 -0.266491
-0.213614 -0.299022
-0.187858 -0.329896
-0.162336 -0.359036
-0.137073 -0.386372
-0.112094 -0.411842
-0.087424 -0.435389
-0.063088 -0.456963
-0.039108 -0.476518
-0.015509 -0.494019
0.007685 -0.509435
0.030453 -0.522741
0.052771 -0.533919
0.074617 -0.542958
0.095971 -0.549854
0.116810 -0.554608
0.137115 -0.557228
0.156865 -0.557728
0.176041 -0.556128
0.194623 -0.552455
0.212594 -0.546741
0.229936 -0.539023
0.246632 -0.529346
0.262664 -0.517758
0.278018 -0.504313
0.292679 -0.489071
0.306631 -0.472096
0.319861 -0.453457
0.332356 -0.433228
0.344103 -0.411487
0.355091 -0.388314
0.365310 -0.363797
0.374749 -0.338024
0.383398 -0.311087
0.391250 -0.283084
0.398296 -0.254111
0.404529 -0.224271
0.409944 -0.193667
0.414535 -0.162404
0.418297 -0.130589
0.421228 -0.098331
0.423323 -0.065740
0.424581 -0.032926
0.425000 -0.000000
0.424581 0.032926
0.423323 0.065740
0.421228 0.098331
0.418297 0.130589
0.414535 0.162404
0.409944 0.193667
0.404529 0.224271
0.398296 0.254111
0.391250 0.283084
0.383398 0.311087
0.374749 0.338024
0.365310 0.363797
0.355091 0.388314
0.344103 0.411487
0.332356 0.433228
0.319861 0.453457
0.306631 0.472096
0.292679 0.489071
0.278018 0.504313
0.262664 0.517758
0.246632 0.529346
0.229936 0.539023
0.212594 0.546741
0.194623 0.552455
0.176041 0.556128
0.156865 0.557728
0.137115 0.557228
0.116810 0.554608
0.095971 0.549854
0.074617 0.542958
0.052771 0.533919
0.030453 0.522741
0.007685 0.509435
-0.015509 0.494019
-0.039108 0.476518
-0.063088 0.456963
-0.087424 0.435389
-0.112094 0.411842
-0.137073 0.386372
-0.162336 0.359036
-0.187858 0.329896
-0.213614 0.299022
-0.239578 0.266491
-0.265726 0.232384
-0.292031 0.196790
-0.318467 0.159802
-0.345008 0.121521
-0.371628 0.082052
-0.398301 0.041506


==> starfish-curve.dat <==
0.500000 0.000000
0.537564 0.033821
0.568951 0.071875
0.590480 0.112640
0.599439 0.153910
0.594410 0.193136
0.575422 0.227826
0.543916 0.255947
0.502538 0.276273
0.454778 0.288611
0.404508 0.293893
0.355494 0.294090
0.310925 0.291978
0.273047 0.290766
0.242934 0.293656
0.220419 0.303381
0.204213 0.321789
0.192158 0.349535
0.181606 0.385933
0.169843 0.428974
0.154508 0.475528
0.133951 0.521705
0.107458 0.563315
0.075341 0.596387
0.038860 0.617661
0.000000 0.625000
-0.038860 0.617661
-0.075341 0.596387
-0.107458 0.563315
-0.133951 0.521705
-0.154508 0.475528
-0.169843 0.428974
-0.181606 0.385933
-0.192158 0.349535
-0.204213 0.321789
-0.220419 0.303381
-0.242934 0.293656
-0.273047 0.290766
-0.310925 0.291978
-0.355494 0.294090
-0.404508 0.293893
-0.454778 0.288611
-0.502538 0.276273
-0.543916 0.255947
-0.575422 0.227826
-0.594410 0.193136
-0.599439 0.153910
-0.590480 0.112640
-0.568951 0.071875
-0.537564 0.033821
-0.500000 0.000000
-0.460462 -0.028970
-0.423164 -0.053458
-0.391808 -0.074741
-0.369144 -0.094780
-0.356646 -0.115881
-0.354354 -0.140299
-0.360911 -0.169832
-0.373768 -0.205481
-0.389550 -0.247216
-0.404508 -0.293893
-0.415019 -0.343334
-0.418044 -0.392569
-0.411500 -0.438203
-0.394490 -0.476857
-0.367366 -0.505636
-0.331614 -0.522539
-0.289595 -0.526772
-0.244173 -0.518894
-0.198282 -0.500803
-0.154508 -0.475528
-0.114739 -0.446878
-0.079923 -0.418972
-0.049992 -0.395728
-0.023931 -0.380366
-0.000000 -0.375000
0.023931 -0.380366
0.049992 -0.395728
0.079923 -0.418972
0.114739 -0.446878
0.154508 -0.475528
0.198282 -0.500803
0.244173 -0.518894
0.289595 -0.526772
0.331614 -0.522539
0.367366 -0.505636
0.394490 -0.476857
0.411500 -0.438203
0.418044 -0.392569
0.415019 -0.343334
0.404508 -0.293893
0.389550 -0.247216
0.373768 -0.205481
0.360911 -0.169832
0.354354 -0.140299
0.356646 -0.115881
0.369144 -0.094780
0.391808 -0.074741
0.423164 -0.053458
0.460462 -0.028970

